Spline-Based Minimum-Curvature Trajectory Optimization for Autonomous Racing

We propose a novel B-spline trajectory optimization method for autonomous racing. We consider the unavailability of sophisticated race car and race track dynamics in early-stage autonomous motorsports development and derive methods that work with limited dynamics data and additional conservative constraints. We formulate a minimum-curvature optimization problem with only the spline control points as optimization variables. We then compare the current state-of-the-art method with our optimization result, which achieves a similar level of optimality with a 90% reduction on the decision variable dimension, and in addition offers mathematical smoothness guarantee and flexible manipulation options. We concurrently reduce the problem computation time from seconds to milliseconds for a long race track, enabling future online adaptation of the previously offline technique.

==> questions.txt <==
Are there BARC paper to cite

Table I: how to properly refer to previous work (just by number)?

More explanation required for the results (why the difference in sensitivity)

update the legends to only appear once

where is fig 1 coming from

more procedure describing how the regressor vector: what are the targets and features

More takeaways
    Fig3 more comments on the stability 
    Fig4 by regressing error dyanmics, we have dynamics prior to fall back on

    reduce sensitivity is not accurate: stability and success rate are better alternatives to describe. instead we have robustness against larger ranger of cost tunings

    we are not doing limits to exploitation, but by doing error regression we limit the system modeling error, such that when the control rate drops and the system is father away from existing data, the system is still stable


claim: original LMPC, especially in earlier iterations, is worse

compare system matrice distance to the true dynamics

possible claim: maybe this scheme also work when there is model mismatch
    need to run simulation with mismatched dynamics
    update figure 3 with this

Somewhere in section 4 point out exactly what is new




eq 11- 12 ineq -> eq sign?

==> test.txt <==
The recent development of high-speed autonomous motorsports suffers from the scarcity of high-quality dynamics data of the race car in early phases. This work presents an offline, open-loop trajectory optimization approach that uses minimal dynamics data (e.g. traction circle, velocity and acceleration limits). The optimization is done directly on cubic B-splines to guarantee trajectory smoothness and feasibility. The output trajectory is fully parametrized with B-splines and can be easily re-discretized or even artificially manipulated, compared to the discrete-only results from previous works with no continuity guarantee. The result offers comparable lap time to that of previous works, but can run in more data-scarce development environments, and produce racing line geometries closer to real-world formula race cars by taking into account the velocity profile. We provide
an open-source implementation of the algorithm at \url{https://github.com/HaoruXue/spline-trajectory-optimization}.

We propose a B-spline trajectory optimization method for autonomous racing in data-scarce development. We consider the unavailability of sophisticated race car and race track dynamics in early-stage autonomous motorsports development, and derive methods that work with limited dynamics data and additional conservative constraints. We perform a simulation for the best lap time on the splines to obtain the velocity profile, which will be used in the evaluation. We then compare the OTO result with the current state-of-the-art method in minimum-curvature optimization in citeheilmeier_minimum_2020 to see if our method has achieved our objectives. The results show that our method not only gives a more compact formulation that captures the essence of the minimum curvature problem, but also enables the possibility of using such method online on a very long track.

We propose a B-spline trajectory optimization method for autonomous racing in data-scarce development. We consider the unavailability of sophisticated race car and race track dynamics in early-stage autonomous motorsports development, and derive methods that work with limited dynamics data and additional conservative constraints. We then compare the current state-of-the-art method with our optimization result, which achieves similar level of optimality with 90\% reduction on the decision variable dimension and mathematically offers smoothness guarantee. We concurrently reduce the problem computation time from seconds to milliseconds, enabling future online adaptation of the previsouly offline technique.
